Measurement as a shortcut to long-range entangled quantum matter

The preparation of long-range entangled states using unitary circuits is limited by Lieb-Robinson bounds, but circuits with projective measurements and feedback (``adaptive circuits'') can evade such restrictions. We introduce three classes of local adaptive circuits that enable low-depth preparation of long-range entangled quantum matter characterized by gapped topological orders and conformal field theories (CFTs). The three classes are inspired by distinct physical insights, including tensor-network constructions, multiscale entanglement renormalization ansatz (MERA), and parton constructions. A large class of topological orders, including chiral topological order, can be prepared in constant depth or time, and one-dimensional CFT states and non-abelian topological orders with both solvable and non-solvable groups can be prepared in depth scaling logarithmically with system size. We also build on a recently discovered correspondence between symmetry-protected topological phases and long-range entanglement to derive efficient protocols for preparing symmetry-enriched topological order and arbitrary CSS (Calderbank-Shor-Steane) codes. Our work illustrates the practical and conceptual versatility of measurement for state preparation.

==> AdaptiveCircuit.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2+202206011326+fc4e4096c5), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'AdaptiveCircuit.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{385.30908299bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.79689172)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{AdaptiveCircuit.pdf}}%
    \put(0.0445665,0.61572428){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Time\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{AdaptiveCircuit.pdf}}%
  \end{picture}%
\endgroup%


==> MERAFigures.pdf_tex <==
%% Creator: Inkscape 1.2 (1:1.2+202206011326+fc4e4096c5), www.inkscape.org
%% PDF/EPS/PS + LaTeX output extension by Johan Engelen, 2010
%% Accompanies image file 'MERAFigures.pdf' (pdf, eps, ps)
%%
%% To include the image in your LaTeX document, write
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics{<filename>.pdf}
%% To scale the image, write
%%   \def\svgwidth{<desired width>}
%%   \input{<filename>.pdf_tex}
%%  instead of
%%   \includegraphics[width=<desired width>]{<filename>.pdf}
%%
%% Images with a different path to the parent latex file can
%% be accessed with the `import' package (which may need to be
%% installed) using
%%   \usepackage{import}
%% in the preamble, and then including the image with
%%   \import{<path to file>}{<filename>.pdf_tex}
%% Alternatively, one can specify
%%   \graphicspath{{<path to file>/}}
%% 
%% For more information, please see info/svg-inkscape on CTAN:
%%   http://tug.ctan.org/tex-archive/info/svg-inkscape
%%
\begingroup%
  \makeatletter%
  \providecommand\color[2][]{%
    \errmessage{(Inkscape) Color is used for the text in Inkscape, but the package 'color.sty' is not loaded}%
    \renewcommand\color[2][]{}%
  }%
  \providecommand\transparent[1]{%
    \errmessage{(Inkscape) Transparency is used (non-zero) for the text in Inkscape, but the package 'transparent.sty' is not loaded}%
    \renewcommand\transparent[1]{}%
  }%
  \providecommand\rotatebox[2]{#2}%
  \newcommand*\fsize{\dimexpr\f@size pt\relax}%
  \newcommand*\lineheight[1]{\fontsize{\fsize}{#1\fsize}\selectfont}%
  \ifx\svgwidth\undefined%
    \setlength{\unitlength}{928.14965436bp}%
    \ifx\svgscale\undefined%
      \relax%
    \else%
      \setlength{\unitlength}{\unitlength * \real{\svgscale}}%
    \fi%
  \else%
    \setlength{\unitlength}{\svgwidth}%
  \fi%
  \global\let\svgwidth\undefined%
  \global\let\svgscale\undefined%
  \makeatother%
  \begin{picture}(1,0.34968225)%
    \lineheight{1}%
    \setlength\tabcolsep{0pt}%
    \put(0,0){\includegraphics[width=\unitlength,page=1]{MERAFigures.pdf}}%
    \put(0.06185146,0.0785756){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large $w$\end{tabular}}}}%
    \put(0.08815727,0.03292915){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large $u$\end{tabular}}}}%
    \put(0.04869993,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.12761452,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.15391936,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.23283386,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.25913869,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.33805321,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.36435802,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.44327259,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.46957741,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.5484919,0.12623315){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.18022419,0.21752608){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.20652895,0.2175262){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.39066286,0.2175262){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.41696765,0.2175262){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.49588219,0.30881916){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.52218699,0.30881916){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.07500481,0.30881916){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.1013096,0.30881916){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\ket{0}$\end{tabular}}}}%
    \put(0.40381439,0.26274349){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Right panel\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=2]{MERAFigures.pdf}}%
    \put(0.94023484,0.08963358){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a'_3 b'_3$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=3]{MERAFigures.pdf}}%
    \put(0.72753819,0.23555948){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a_1 b_1$\end{tabular}}}}%
    \put(0.81267957,0.23587667){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a_2 b_2$\end{tabular}}}}%
    \put(0.89784092,0.23548921){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a_3 b_3$\end{tabular}}}}%
    \put(0.68494351,0.08970388){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a'_0 b'_0$\end{tabular}}}}%
    \put(0.77008489,0.09002107){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a'_1 b'_1$\end{tabular}}}}%
    \put(0.85524622,0.08963358){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$\scriptstyle  a'_2 b'_2$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=4]{MERAFigures.pdf}}%
    \put(0.63819143,0.05425283){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$v'$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=5]{MERAFigures.pdf}}%
    \put(0.96141965,0.22591824){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}$v$\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=6]{MERAFigures.pdf}}%
    \put(0.60590499,0.31945962){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large($b$)\end{tabular}}}}%
    \put(0.03055145,0.31945962){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large($a$)\end{tabular}}}}%
    \put(0,0){\includegraphics[width=\unitlength,page=7]{MERAFigures.pdf}}%
    \put(0.59610281,0.13382665){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}Time\end{tabular}}}}%
    \put(0.66604031,0.3300666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large$A'$\end{tabular}}}}%
    \put(0.96364012,0.3300666){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large$B'$\end{tabular}}}}%
    \put(0.6362651,0.30365821){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large$A$\end{tabular}}}}%
    \put(0.93386496,0.30365823){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large$B$\end{tabular}}}}%
    \put(0.94502912,0.15169624){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\large \slantbox{$w$}\end{tabular}}}}%
    \put(0.64554946,0.23426831){\makebox(0,0)[t]{\lineheight{1.25}\smash{\begin{tabular}[t]{c}\slantbox{$\scriptstyle a_0 b_0$}\end{tabular}}}}%
  \end{picture}%
\endgroup%

